Learning from spatially inhomogenous data: resolution-adaptive convolutions for multiple sclerosis lesion segmentation

In the setting of clinical imaging, differences in between vendors, hospitals and sequences can yield highly inhomogeneous imaging data. In MRI in particular, voxel dimension, slice spacing and acquisition plane can vary substantially. For clinical applications, therefore, algorithms must be trained to handle data with various voxel resolutions. The usual strategy to deal with heterogeneity of resolution is harmonization: resampling imaging data to a common (usually isovoxel) resolution. This can lead to loss of fidelity arising from interpolation artifacts out-of-plane and downsampling in-plane. We present in this paper a network architecture designed to be able to learn directly from spatially heterogeneous data, without resampling: a segmentation network based on the e3nn framework that leverages a spherical harmonic, rather than voxel-grid, parameterization of convolutional kernels, with a fixed physical radius. Networks based on these kernels can be resampled to their input voxel dimensions. We trained and tested our network on a publicly available dataset assembled from three centres, and on an in-house dataset of Multiple Sclerosis cases with a high degree of spatial inhomogeneity. We compared our approach to a standard U-Net with two strategies for handling inhomogeneous data: training directly on the data without resampling, and resampling to a common resolution of 1mm isovoxels. We show that our network is able to learn from various combinations of voxel sizes and outperforms classical U-Nets on 2D testing cases and most 3D testing cases. This shows an ability to generalize well when tested on image resolutions not seen during training. Our code can be found at: http://github.com/SCAN-NRAD/e3nn\_U-Net.

==> reviews.txt <==

Paper ID
14
Paper Title
Learning from spatially inhomogenous data: Resolution-adaptive U-Nets for multiple sclerosis lesion segmentation
Reviewer #1
Questions

    2. Please provide a summary of the paper (a few lines).
        The paper proposed a Resolution-adaptive U-Net as a rotationally-equivariant segmentation network for lesion segmentation on spatial inhomogeneous datasets. The experiments are conducted on various combinations of voxel sizes and the network was compared with classical Unet on 2D and 3D cases, showing improved performance and generalization.
    3. Strengths:  Please list the major strengths of the paper; you should write about a novel formulation, an original way to use data, demonstration of clinical feasibility, a novel application, or anything else that is a strong aspect of this work (bulleted list).
        The proposed innovative method could address the problem of spatial resolution variation without resampling the original dataset. The spherical harmonic rather than voxel-grid kernels serve as fixed physical radius convolutions, which is meaningful in the physical spacing of feature extractions.
    4. Weaknesses: Please list the major weaknesses of the paper (bulleted list).
        The improvement of the proposed network seemed marginal (Table 2, Table 4-5), and the significance test results were missing.
        The authors only presented tables with quantitative evaluations but didn't show visualizations of the segmentation results.
    5. Please provide detailed and constructive comments for the authors.
        Both Fig. 1 and Fig. 2 are showing the negative effect of resampling, so it's suggested to merge these two figures for better organization.
        A comparison of time and memory consumption between the proposed network and baseline unet is missing. Including this would better illustrate the effect of no resampling.
    6. Please rate the clarity and organization of the paper.
        Satisfactory

Reviewer #3
Questions

    2. Please provide a summary of the paper (a few lines).
        The authors investigate the effect of lesion segmentation on spatially heterogeneous data without resampling. They implement an already existing model (U-Net architecture with modified convolutional kernels) and train/evaluate it with their dataset.
    3. Strengths:  Please list the major strengths of the paper; you should write about a novel formulation, an original way to use data, demonstration of clinical feasibility, a novel application, or anything else that is a strong aspect of this work (bulleted list).
        - Novelty is in the application of the particular architecture to a different dataset
        - The authors provide code
    4. Weaknesses: Please list the major weaknesses of the paper (bulleted list).
        - No statistical testing and test datasets are small
        - Not enough novelty in the application of this modification to the new dataset.
        - No mention of patient demographic or age. These can be potential confounders in this study and were shown to affect segmentation performance.
    5. Please provide detailed and constructive comments for the authors.
        There are no references to other works that use spatially inhomogeneous data for segmentation. I think including some relevant literature will make new readers more comfortable with the topic.

        The authors do not mention the size of the validation set they used for each model.

        The authors could have used bigger datasets that are publically available for both training and testing their model. What is more, they performed no hypothesis tests, which could have supported their results better.

        The authors do not mention anything about the demographic or age of the subjects. These can be confounding factors that have been shown to affect the performance of brain MR segmentation.

        I believe the presentation of the work falls a bit on the less satisfactory side; table headings should be capitalised, and best dice scores should be made bold. I think this will increase the readability of your work. I would have preferred a graphical representation of the results (e.g. a box plot since your eval data is not that many). This will make model comparisons easier for the reader. Also, you should mention somewhere what it is (e.g. mean dice score plus/minus the standard deviation).

        In the conclusion, the authors seem very optimistic that the proposed modification often works, but they don't mention how many times the experiment was repeated (if any), and only consider 3 different test sets/scenarios.

        I would have been more interested to see whether their modification improved the performance of other architectures that already perform well on lesion segmentation, with a bigger training and test set.
    6. Please rate the clarity and organization of the paper.
        Poor 

